An End-to-End Workflow using Topic Segmentation and Text Summarisation Methods for Improved Podcast Comprehension

The consumption of podcast media has been increasing rapidly. Due to the lengthy nature of podcast episodes, users often carefully select which ones to listen to. Although episode descriptions aid users by providing a summary of the entire podcast, they do not provide a topic-by-topic breakdown. This study explores the combined application of topic segmentation and text summarisation methods to investigate how podcast episode comprehension can be improved. We have sampled 10 episodes from Spotify's English-Language Podcast Dataset and employed TextTiling and TextSplit to segment them. Moreover, three text summarisation models, namely T5, BART, and Pegasus, were applied to provide a very short title for each segment. The segmentation part was evaluated using our annotated sample with the $P_k$ and WindowDiff ($WD$) metrics. A survey was also rolled out ($N=25$) to assess the quality of the generated summaries. The TextSplit algorithm achieved the lowest mean for both evaluation metrics ($\bar{P_k}=0.41$ and $\bar{WD}=0.41$), while the T5 model produced the best summaries, achieving a relevancy score only $8\%$ less to the one achieved by the human-written titles.

==> workflow.tikz <==


% \tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,471); %set diagram left start at 0, and has height of 471

%Flowchart: Multidocument [id:dp749115106889467] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (138.8,91.5) -- (210,91.5) -- (210,149.91) .. controls (165.5,149.91) and (174.4,170.97) .. (138.8,157.34) -- cycle ; \draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (129.9,100.35) -- (201.1,100.35) -- (201.1,158.76) .. controls (156.6,158.76) and (165.5,179.82) .. (129.9,166.19) -- cycle ; \draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (121,109.2) -- (192.2,109.2) -- (192.2,167.61) .. controls (147.7,167.61) and (156.6,188.67) .. (121,175.04) -- cycle ;
%Straight Lines [id:da9172376701204576] 
\draw [line width=0.75]    (130,120) -- (180,120) ;
%Straight Lines [id:da9994728224076279] 
\draw [line width=0.75]    (130,130) -- (180,130) ;
%Straight Lines [id:da6238753480204797] 
\draw [line width=0.75]    (130,140) -- (180,140) ;
%Straight Lines [id:da21480635860374275] 
\draw [line width=0.75]    (130,150) -- (180,150) ;
%Straight Lines [id:da0539179614388714] 
\draw [line width=0.75]    (130,160) -- (180,160) ;

%Straight Lines [id:da179809937465363] 
\draw    (220,140) -- (288,140) ;
\draw [shift={(290,140)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da535947133807732] 
\draw    (450,150) -- (498.14,169.26) ;
\draw [shift={(500,170)}, rotate = 201.8] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Flowchart: Multidocument [id:dp8267787580788704] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (528.8,51.87) -- (600,51.87) -- (600,110.28) .. controls (555.5,110.28) and (564.4,131.34) .. (528.8,117.71) -- cycle ; \draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (519.9,60.72) -- (591.1,60.72) -- (591.1,119.13) .. controls (546.6,119.13) and (555.5,140.19) .. (519.9,126.56) -- cycle ; \draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (511,69.57) -- (582.2,69.57) -- (582.2,127.98) .. controls (537.7,127.98) and (546.6,149.04) .. (511,135.41) -- cycle ;
%Flowchart: Multidocument [id:dp7859677573739592] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (527.8,151.87) -- (599,151.87) -- (599,210.28) .. controls (554.5,210.28) and (563.4,231.34) .. (527.8,217.71) -- cycle ; \draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (518.9,160.72) -- (590.1,160.72) -- (590.1,219.13) .. controls (545.6,219.13) and (554.5,240.19) .. (518.9,226.56) -- cycle ; \draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (510,169.57) -- (581.2,169.57) -- (581.2,227.98) .. controls (536.7,227.98) and (545.6,249.04) .. (510,235.41) -- cycle ;
%Shape: Rectangle [id:dp7542870165588036] 
\draw  [color={rgb, 255:red, 255; green, 255; blue, 255 }  ,draw opacity=1 ][fill={rgb, 255:red, 253; green, 4; blue, 4 }  ,fill opacity=1 ] (516.5,74) -- (574.83,74) -- (574.83,94.93) -- (516.5,94.93) -- cycle ;
%Straight Lines [id:da4495473903030458] 
\draw [line width=0.75]    (520,80.37) -- (570,80.37) ;
%Straight Lines [id:da43513248108282965] 
\draw [line width=0.75]    (520,90.37) -- (570,90.37) ;
%Shape: Rectangle [id:dp5818300208643146] 
\draw  [color={rgb, 255:red, 255; green, 255; blue, 255 }  ,draw opacity=1 ][fill={rgb, 255:red, 26; green, 123; blue, 175 }  ,fill opacity=1 ] (516.5,95.93) -- (574.83,95.93) -- (574.83,116.87) -- (516.5,116.87) -- cycle ;
%Straight Lines [id:da7627146091255359] 
\draw [line width=0.75]    (520,100.37) -- (570,100.37) ;
%Straight Lines [id:da885504878398369] 
\draw [line width=0.75]    (520,110.37) -- (570,110.37) ;
%Shape: Rectangle [id:dp4732359163936999] 
\draw  [color={rgb, 255:red, 255; green, 255; blue, 255 }  ,draw opacity=1 ][fill={rgb, 255:red, 7; green, 132; blue, 72 }  ,fill opacity=1 ] (516.5,117.43) -- (574.83,117.43) -- (574.83,125.27) -- (516.5,125.27) -- cycle ;
%Straight Lines [id:da050627967817190145] 
\draw [line width=0.75]    (520,120.37) -- (570,120.37) ;
%Shape: Rectangle [id:dp8079507211600232] 
\draw  [color={rgb, 255:red, 255; green, 255; blue, 255 }  ,draw opacity=1 ][fill={rgb, 255:red, 7; green, 132; blue, 72 }  ,fill opacity=1 ] (516,225.77) -- (574.33,225.77) -- (574.33,204.83) -- (516,204.83) -- cycle ;
%Straight Lines [id:da13572130912452662] 
\draw [line width=0.75]    (519.5,219.4) -- (569.5,219.4) ;
%Straight Lines [id:da3624002564125641] 
\draw [line width=0.75]    (519.5,209.4) -- (569.5,209.4) ;
%Shape: Rectangle [id:dp10033540792807982] 
\draw  [color={rgb, 255:red, 255; green, 255; blue, 255 }  ,draw opacity=1 ][fill={rgb, 255:red, 26; green, 123; blue, 175 }  ,fill opacity=1 ] (516,203.83) -- (574.33,203.83) -- (574.33,182.9) -- (516,182.9) -- cycle ;
%Straight Lines [id:da023281485126429358] 
\draw [line width=0.75]    (519.5,199.4) -- (569.5,199.4) ;
%Straight Lines [id:da30421487322629126] 
\draw [line width=0.75]    (519.5,189.4) -- (569.5,189.4) ;
%Shape: Rectangle [id:dp9742300144640079] 
\draw  [color={rgb, 255:red, 255; green, 255; blue, 255 }  ,draw opacity=1 ][fill={rgb, 255:red, 253; green, 4; blue, 4 }  ,fill opacity=1 ] (516,182.33) -- (574.33,182.33) -- (574.33,174.5) -- (516,174.5) -- cycle ;
%Straight Lines [id:da05563601605597612] 
\draw [line width=0.75]    (519.5,179.4) -- (569.5,179.4) ;
%Straight Lines [id:da5847873465817561] 
\draw    (610,190) -- (629.11,151.79) ;
\draw [shift={(630,150)}, rotate = 116.57] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da3280726896669204] 
\draw    (610,90) -- (629.11,128.21) ;
\draw [shift={(630,130)}, rotate = 243.43] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Flowchart: Terminator [id:dp5246049377503585] 
\draw  [draw opacity=0][fill={rgb, 255:red, 255; green, 0; blue, 0 }  ,fill opacity=1 ] (350.6,310) -- (391.4,310) .. controls (396.7,310) and (401,312.24) .. (401,315) .. controls (401,317.76) and (396.7,320) .. (391.4,320) -- (350.6,320) .. controls (345.3,320) and (341,317.76) .. (341,315) .. controls (341,312.24) and (345.3,310) .. (350.6,310) -- cycle ;
%Flowchart: Terminator [id:dp7113179620828545] 
\draw  [draw opacity=0][fill={rgb, 255:red, 26; green, 123; blue, 175 }  ,fill opacity=1 ] (350.6,330) -- (391.4,330) .. controls (396.7,330) and (401,332.24) .. (401,335) .. controls (401,337.76) and (396.7,340) .. (391.4,340) -- (350.6,340) .. controls (345.3,340) and (341,337.76) .. (341,335) .. controls (341,332.24) and (345.3,330) .. (350.6,330) -- cycle ;
%Flowchart: Terminator [id:dp6124511159697619] 
\draw  [draw opacity=0][fill={rgb, 255:red, 7; green, 132; blue, 72 }  ,fill opacity=1 ] (350.6,350) -- (391.4,350) .. controls (396.7,350) and (401,352.24) .. (401,355) .. controls (401,357.76) and (396.7,360) .. (391.4,360) -- (350.6,360) .. controls (345.3,360) and (341,357.76) .. (341,355) .. controls (341,352.24) and (345.3,350) .. (350.6,350) -- cycle ;
%Rounded Same Side Corner Rect [id:dp18901870324115966] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 137; green, 137; blue, 137 }  ,fill opacity=1 ] (544,345) .. controls (544,336.72) and (550.72,330) .. (559,330) -- (559,330) .. controls (567.28,330) and (574,336.72) .. (574,345) -- (574,360) .. controls (574,360) and (574,360) .. (574,360) -- (544,360) .. controls (544,360) and (544,360) .. (544,360) -- cycle ;
%Flowchart: Connector [id:dp24666095465010085] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 137; green, 137; blue, 137 }  ,fill opacity=1 ] (544,325) .. controls (544,316.72) and (550.72,310) .. (559,310) .. controls (567.28,310) and (574,316.72) .. (574,325) .. controls (574,333.28) and (567.28,340) .. (559,340) .. controls (550.72,340) and (544,333.28) .. (544,325) -- cycle ;

%Rounded Same Side Corner Rect [id:dp26180129909978445] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 137; green, 137; blue, 137 }  ,fill opacity=1 ] (524,365) .. controls (524,356.72) and (530.72,350) .. (539,350) -- (539,350) .. controls (547.28,350) and (554,356.72) .. (554,365) -- (554,380) .. controls (554,380) and (554,380) .. (554,380) -- (524,380) .. controls (524,380) and (524,380) .. (524,380) -- cycle ;
%Flowchart: Connector [id:dp4585809168936339] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 137; green, 137; blue, 137 }  ,fill opacity=1 ] (524,345) .. controls (524,336.72) and (530.72,330) .. (539,330) .. controls (547.28,330) and (554,336.72) .. (554,345) .. controls (554,353.28) and (547.28,360) .. (539,360) .. controls (530.72,360) and (524,353.28) .. (524,345) -- cycle ;


%Straight Lines [id:da48077926911463553] 
\draw    (410,340) -- (508,340) ;
\draw [shift={(510,340)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da24470499700760828] 
\draw    (451.86,229.26) -- (500,210) ;
\draw [shift={(450,230)}, rotate = 338.2] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da49077411957456185] 
\draw    (590,340) -- (628,340) ;
\draw [shift={(630,340)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da03384375740542089] 
\draw    (370,280) -- (370,298) ;
\draw [shift={(370,300)}, rotate = 270] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Shape: Rectangle [id:dp8802007171942292] 
\draw   (300,200) -- (440,200) -- (440,270) -- (300,270) -- cycle ;
%Shape: Rectangle [id:dp5387954964614114] 
\draw   (300,100) -- (440,100) -- (440,170) -- (300,170) -- cycle ;
%Shape: Rectangle [id:dp203615345171694] 
\draw   (640,110) -- (780,110) -- (780,180) -- (640,180) -- cycle ;
%Shape: Rectangle [id:dp93519048822194] 
\draw   (640,310) -- (780,310) -- (780,380) -- (640,380) -- cycle ;

% Text Node
\draw (90.67,182) node [anchor=north west][inner sep=0.75pt]   [align=left] {Podcast Transcripts};
% Text Node
\draw (511,22) node [anchor=north west][inner sep=0.75pt]   [align=left] {\begin{minipage}[lt]{65.97pt}\setlength\topsep{0pt}
\begin{center}
Ground Truth
\end{center}

\end{minipage}};
% Text Node
\draw (514,251) node [anchor=north west][inner sep=0.75pt]   [align=left] {\begin{minipage}[lt]{52.99pt}\setlength\topsep{0pt}
\begin{center}
Segmented\\Transcripts
\end{center}

\end{minipage}};
% Text Node
\draw (292,372) node [anchor=north west][inner sep=0.75pt]   [align=left] {\begin{minipage}[lt]{81.22pt}\setlength\topsep{0pt}
\begin{center}
Summarised\\Segments (Titles)
\end{center}

\end{minipage}};
% Text Node
\draw (533,386) node [anchor=north west][inner sep=0.75pt]   [align=left] {\begin{minipage}[lt]{33.03pt}\setlength\topsep{0pt}
\begin{center}
Survey
\end{center}

\end{minipage}};
% Text Node
\draw (369.5,135.5) node   [align=left] {\begin{minipage}[lt]{68pt}\setlength\topsep{0pt}
\begin{center}
(1) Topic Segmentation
\end{center}

\end{minipage}};
% Text Node
\draw (709.5,145.5) node   [align=left] {\begin{minipage}[lt]{68pt}\setlength\topsep{0pt}
\begin{center}
Segmentation\\Evaluation
\end{center}

\end{minipage}};
% Text Node
\draw (710,345) node   [align=left] {\begin{minipage}[lt]{68pt}\setlength\topsep{0pt}
\begin{center}
Summarisation\\Evaluation
\end{center}

\end{minipage}};
% Text Node
\draw (370.5,234.5) node   [align=left] {\begin{minipage}[lt]{68pt}\setlength\topsep{0pt}
\begin{center}
(2) Text Summarisation
\end{center}

\end{minipage}};


\end{tikzpicture}

